SaLoBa: Maximizing Data Locality and Workload Balance for Fast Sequence Alignment on GPUs

Sequence alignment forms an important backbone in many sequencing applications. A commonly used strategy for sequence alignment is an approximate string matching with a two-dimensional dynamic programming approach. Although some prior work has been conducted on GPU acceleration of a sequence alignment, we identify several shortcomings that limit exploiting the full computational capability of modern GPUs. This paper presents SaLoBa, a GPU-accelerated sequence alignment library focused on seed extension. Based on the analysis of previous work with real-world sequencing data, we propose techniques to exploit the data locality and improve workload balancing. The experimental results reveal that SaLoBa significantly improves the seed extension kernel compared to state-of-the-art GPU-based methods.

==> eval/data1650.txt <==
% 1650										
										
id	length	gasal2	saloba(w8)	nvbio	soap	cushaw2-gpu	cushaw2-gpu-MAXQUERY	swsharp	swfake	adept
0	64	    1.53	0.51	    0.42	1.52	0.32        	1.57	               nan	35	2.88
1	128	    2.46	1.47	    1.71	7.28	1.36	        2.58	                nan	50	8.02
2	256	    6.07	4.82    	5.83	23.52	5.38        	6.47                	nan	nan	30.68
3	512	    18.21	14.27   	22.44	nan	    18.83       	19.67	                nan	1250	105.12
4	1024	70.37	55.87   	89.99	nan	    75.01       	75.08	                nan	1350	464.24
5	2048	277.62	217.15  	nan	    nan	    298.84      	295.93	                nan	1500	nan
6	3072	638.41	486.62  	nan	    nan	    676.46      	676.18	                nan	nan	nan
7	4096	1109.10	865.80	    nan	    nan	    1195.32     	1177.99	                nan	nan	nan

==> eval/data1650big.txt <==
% 1650						
id	seqlen	gasal2	salobaw8	nvbio	soap	cushaw2-gpu
3	512	    18.23	14.52	    22.43	nan	    19.88
4	1000	69.40	55.67	    85.7	nan	    77.96
5	2000	271.16	214.89	    nan 	nan	    307.94
6	3000	616.77	470.17	    nan	    nan	    696.85
7	4000	1078.53	834.89	    nan	    nan	    1227.38

==> eval/data3090.txt <==
% 3090													
													
id	length	gasal2	saloba(w8)	saloba(w8)+gasal2flawfixed	saloba(w8)+proepi	saloba(w8)+proepi+doubleindex	nvbio	soap	cushaw2-gpu	cushaw2-gpu-MAXQUERY	swsharp	swfake	adept
0	64	0.41	0.24	0.25	nan	nan	0.21	0.76	0.27	0.43	289.78	35	0.40
1	128	0.78	0.71	0.72	nan	nan	0.88	4.40	0.64	0.81	555.65	50	1.25
2	256	2.72	2.35	2.34	nan	nan	3.92	19.78	2.73	2.68	668.64	nan	5.04
3	512	11.13	7.75	7.96	nan	nan	18.88	68.80	12.79	9.89	957.42	700	21.66
4	1024	44.10	28.96	28.20	nan	nan	74.28	251.10	49.51	36.87	2026.17	750	90.94
5	2048	172.03	113.62	112.39	nan	nan	nan	nan	188.44	137.89	3671.58	1000	nan
6	3072	382.25	259.90	250.69	nan	nan	nan	nan	419.74	305.33	5540.58	5540.58	nan
7	4096	681.41	464.62	438.60	nan	nan	nan	nan	742.18	538.66	7384.72	7384.72	nan

==> eval/data3090big.txt <==
% 3090												
												
id	length	gasal2	saloba(w8)	saloba(w8) + gasal2 flaw fixed	saloba(w8)+proepi	saloba(w8)+proepi+doubleindex	nvbio	soap	cushaw2-gpu	cushaw2-gpu-MAXQUERY	sw#	adept
3	512	11.13	7.75	7.96	nan	nan	18.88	68.80	12.79	9.89	957.42	nan
4	1024	44.10	28.96	28.20	nan	nan	74.28	251.10	49.51	36.87	2026.17	nan
5	2048	172.03	113.62	112.39	nan	nan	nan	nan	188.44	137.89	3671.58	nan
6	3072	382.25	259.90	250.69	nan	nan	nan	nan	419.74	305.33	nan	nan
7	4096	681.41	464.62	438.60	nan	nan	nan	nan	742.18	538.66	nan	nan

